Approximate Message Passing with Consistent Parameter Estimation and Applications to Sparse Learning

We consider the estimation of an i.i.d. (possibly non-Gaussian) vector $\xbf \in \R^n$ from measurements $\ybf \in \R^m$ obtained by a general cascade model consisting of a known linear transform followed by a probabilistic componentwise (possibly nonlinear) measurement channel. A novel method, called adaptive generalized approximate message passing (Adaptive GAMP), that enables joint learning of the statistics of the prior and measurement channel along with estimation of the unknown vector $\xbf$ is presented. The proposed algorithm is a generalization of a recently-developed EM-GAMP that uses expectation-maximization (EM) iterations where the posteriors in the E-steps are computed via approximate message passing. The methodology can be applied to a large class of learning problems including the learning of sparse priors in compressed sensing or identification of linear-nonlinear cascade models in dynamical systems and neural spiking processes. We prove that for large i.i.d. Gaussian transform matrices the asymptotic componentwise behavior of the adaptive GAMP algorithm is predicted by a simple set of scalar state evolution equations. In addition, we show that when a certain maximum-likelihood estimation can be performed in each step, the adaptive GAMP method can yield asymptotically consistent parameter estimates, which implies that the algorithm achieves a reconstruction quality equivalent to the oracle algorithm that knows the correct parameter values. Remarkably, this result applies to essentially arbitrary parametrizations of the unknown distributions, including ones that are nonlinear and non-Gaussian. The adaptive GAMP methodology thus provides a systematic, general and computationally efficient method applicable to a large range of complex linear-nonlinear models with provable guarantees.

==> figures/parameters.txt <==
COMON TO BOTH PLOTS:
n = 400
nEmIterations = 200
nGampIterations = 50
Prior: BG(rho = 0.2, varx = 5)
Stopping criterion: tol = 1e-4

Matrix A is Gaussian i.i.d. with variance 1/m.

Results present median MSE over 1000 problem instances with random A, x, noise.

LASSO:
* Optimized lambda for best MSE performance
* Implementation was obtained from: http://www.stanford.edu/~boyd/l1_ls/

Adaptive GAMP:
* Learned the parameters [rho, varx]
* Initial value for EM: [rho, varx] = [0.5, 50]
* Assumed the knowledge of noise

FOR MSENOISE:
m/n = 0.75

FOR MSEMEASUREMENTS:
sigma^2 = 0.1

Corresponding data:
msemeasurements: MseVsMeasurements_2012_May_30_17_24.mat
msenoise: MseVsNoise_2012_May_31_09_02.mat
